Electrical conductivity of a warm neutron star crust in magnetic fields

We study the electrical conductivity of finite-temperature crust of a warm compact star which may be formed in the aftermath of a supernova explosion or a binary neutron star merger as well as when a cold neutron star is heated by accretion of material from a companion. We focus on the temperature-density regime where plasma is in the liquid state and, therefore, the conductivity is dominated by the electron scattering off correlated nuclei. The dynamical screening of this interaction is implemented in terms of the polarization tensor computed in the hard-thermal-loop effective field theory of QED plasma. The correlations of the background ionic component are accounted for via a structure factor derived from Monte Carlo simulations of one-component plasma. With this input we solve the Boltzmann kinetic equation in relaxation time approximation taking into account the anisotropy of transport due to the magnetic field. The electrical conductivity tensor is studied numerically as a function of temperature and density for carbon and iron nuclei as well as density-dependent composition of zero-temperature dense matter in weak equilibrium with electrons. We also provide accurate fit formulas to our numerical results as well as supplemental tables which can be used in dissipative magneto-hydrodynamics simulations of warm compact stars.

==> sigma_tables_text_only.txt <==
Table 1:  log sigma for 12C  
---------------------------------------------------------------------------------------------------------------------------------
 6.0     20.745     20.853     20.973     21.100     21.222     21.356     21.498     21.646     21.798     21.957     22.123    
 6.2     20.816     20.905     21.013     21.131     21.251     21.378     21.518     21.663     21.814     21.970     22.136    
 6.4     20.898     20.965     21.057     21.165     21.281     21.401     21.538     21.681     21.830     21.985     22.149    
 6.6     20.990     21.033     21.106     21.202     21.313     21.426     21.559     21.699     21.846     22.000     22.162    
 6.8     21.089     21.110     21.163     21.244     21.346     21.452     21.581     21.719     21.864     22.015     22.176    
 7.0     21.192     21.193     21.226     21.290     21.381     21.482     21.605     21.739     21.882     22.031     22.190    
 7.2     21.296     21.283     21.296     21.342     21.420     21.518     21.630     21.760     21.900     22.048     22.205    
 7.4     21.398     21.375     21.372     21.400     21.462     21.553     21.656     21.783     21.920     22.065     22.220    
 7.6     21.498     21.467     21.452     21.463     21.510     21.589     21.684     21.806     21.940     22.083     22.236    
 7.8     21.595     21.560     21.535     21.532     21.562     21.629     21.719     21.831     21.961     22.102     22.253    
 8.0     21.688     21.650     21.620     21.606     21.620     21.672     21.756     21.858     21.984     22.121     22.270    
 8.2     21.779     21.740     21.705     21.682     21.683     21.720     21.794     21.886     22.008     22.142     22.288    
 8.4     21.867     21.827     21.789     21.761     21.751     21.773     21.833     21.920     22.033     22.163     22.306    
 8.6     21.979     21.913     21.874     21.841     21.822     21.831     21.877     21.958     22.059     22.186     22.326    
 8.8     22.065     21.998     21.958     21.921     21.896     21.893     21.925     21.996     22.088     22.209     22.346    
 9.0     22.151     22.082     22.041     22.002     21.972     21.959     21.978     22.036     22.121     22.234     22.368    
 9.2     22.237     22.191     22.124     22.084     22.050     22.029     22.035     22.080     22.159     22.261     22.390    
 9.4     22.323     22.274     22.207     22.166     22.129     22.102     22.097     22.128     22.198     22.290     22.414    
 9.6     22.410     22.358     22.289     22.247     22.208     22.177     22.163     22.181     22.238     22.323     22.439    
 9.8     22.496     22.443     22.396     22.329     22.289     22.254     22.233     22.238     22.282     22.362     22.466    
 10.0     22.581     22.529     22.479     22.411     22.369     22.332     22.305     22.300     22.330     22.401     22.495    
 10.2     22.665     22.615     22.563     22.492     22.451     22.411     22.380     22.366     22.383     22.441     22.528    
 10.4     22.747     22.701     22.648     22.600     22.532     22.492     22.457     22.435     22.441     22.486     22.568    
 10.6     22.830     22.788     22.734     22.683     22.614     22.573     22.535     22.508     22.503     22.534     22.608    
 10.8     22.915     22.873     22.821     22.768     22.697     22.654     22.614     22.583     22.569     22.588     22.649    
 11.0     23.002     22.959     22.910     22.854     22.805     22.737     22.695     22.660     22.639     22.646     22.694    
-----------------------------------------------------------------------------------------------------------------------------------
Table 2: log sigma_0 for 12C at B_12 = 1
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     16.648     16.551     16.423     16.279     16.132     15.987     15.843     15.696     15.546     15.390     15.227    
 6.2     16.947     16.878     16.771     16.641     16.503     16.363     16.222     16.078     15.929     15.776     15.613    
 6.4     17.238     17.195     17.112     16.999     16.871     16.736     16.599     16.458     16.312     16.160     15.999    
 6.6     17.522     17.504     17.445     17.352     17.236     17.108     16.976     16.838     16.694     16.544     16.385    
 6.8     17.805     17.806     17.771     17.699     17.597     17.478     17.351     17.216     17.075     16.928     16.770    
 7.0     18.090     18.104     18.091     18.040     17.955     17.845     17.724     17.594     17.455     17.310     17.155    
 7.2     18.378     18.402     18.405     18.375     18.307     18.211     18.096     17.970     17.835     17.692     17.539    
 7.4     18.672     18.702     18.716     18.704     18.655     18.572     18.465     18.345     18.213     18.073     17.923    
 7.6     18.969     19.003     19.027     19.028     18.997     18.929     18.832     18.718     18.590     18.453     18.306    
 7.8     19.271     19.307     19.336     19.349     19.333     19.281     19.196     19.089     18.966     18.832     18.688    
 8.0     19.575     19.613     19.646     19.667     19.664     19.628     19.556     19.457     19.340     19.210     19.069    
 8.2     19.882     19.921     19.956     19.982     19.990     19.968     19.910     19.821     19.711     19.586     19.448    
 8.4     20.190     20.229     20.265     20.295     20.310     20.300     20.257     20.179     20.078     19.959     19.826    
 8.6     20.473     20.535     20.571     20.602     20.622     20.622     20.592     20.530     20.438     20.328     20.201    
 8.8     20.778     20.837     20.872     20.903     20.925     20.931     20.913     20.865     20.787     20.688     20.570    
 9.0     21.077     21.133     21.164     21.191     21.213     21.222     21.213     21.180     21.119     21.035     20.929    
 9.2     21.367     21.399     21.441     21.464     21.481     21.489     21.486     21.466     21.425     21.360     21.272    
 9.4     21.642     21.669     21.699     21.712     21.722     21.725     21.723     21.713     21.692     21.652     21.589    
 9.6     21.897     21.915     21.929     21.932     21.931     21.927     21.922     21.918     21.915     21.901     21.869    
 9.8     22.128     22.132     22.131     22.120     22.108     22.095     22.084     22.081     22.090     22.101     22.101    
 10.0     22.329     22.320     22.305     22.278     22.257     22.235     22.217     22.210     22.223     22.252     22.280    
 10.2     22.500     22.480     22.453     22.410     22.382     22.353     22.328     22.316     22.325     22.362     22.410    
 10.4     22.644     22.616     22.580     22.545     22.491     22.457     22.427     22.408     22.410     22.445     22.506    
 10.6     22.767     22.735     22.693     22.650     22.590     22.552     22.518     22.492     22.487     22.514     22.577    
 10.8     22.876     22.842     22.796     22.748     22.682     22.642     22.605     22.574     22.561     22.577     22.634    
 11.0     22.979     22.940     22.894     22.842     22.796     22.730     22.690     22.655     22.635     22.641     22.687    
-----------------------------------------------------------------------------------------------------------------------------------
Table 3: log sigma_0 for 12C at B_12 = 10
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     14.648     14.551     14.423     14.280     14.133     13.988     13.842     13.696     13.546     13.390     13.227    
 6.2     14.948     14.878     14.771     14.642     14.503     14.363     14.221     14.078     13.929     13.776     13.613    
 6.4     15.238     15.195     15.112     14.999     14.871     14.736     14.599     14.458     14.312     14.160     13.999    
 6.6     15.523     15.504     15.446     15.352     15.236     15.108     14.975     14.838     14.694     14.544     14.385    
 6.8     15.806     15.806     15.772     15.700     15.598     15.478     15.351     15.216     15.075     14.928     14.770    
 7.0     16.090     16.105     16.092     16.041     15.955     15.846     15.724     15.594     15.455     15.310     15.155    
 7.2     16.379     16.403     16.406     16.376     16.308     16.212     16.096     15.970     15.835     15.692     15.539    
 7.4     16.672     16.703     16.718     16.705     16.656     16.573     16.466     16.345     16.213     16.073     15.923    
 7.6     16.970     17.005     17.028     17.031     16.999     16.931     16.833     16.719     16.591     16.454     16.306    
 7.8     17.273     17.310     17.339     17.353     17.337     17.285     17.199     17.090     16.967     16.833     16.688    
 8.0     17.579     17.617     17.651     17.673     17.671     17.634     17.561     17.460     17.342     17.212     17.069    
 8.2     17.888     17.928     17.964     17.992     18.000     17.978     17.920     17.828     17.716     17.589     17.450    
 8.4     18.199     18.240     18.278     18.310     18.327     18.318     18.274     18.193     18.088     17.965     17.830    
 8.6     18.487     18.553     18.593     18.628     18.652     18.654     18.623     18.556     18.457     18.340     18.208    
 8.8     18.801     18.868     18.909     18.946     18.975     18.986     18.969     18.914     18.824     18.713     18.586    
 9.0     19.115     19.184     19.225     19.264     19.297     19.315     19.309     19.268     19.189     19.085     18.962    
 9.2     19.429     19.475     19.542     19.582     19.617     19.642     19.645     19.617     19.551     19.454     19.337    
 9.4     19.742     19.791     19.858     19.899     19.936     19.965     19.977     19.961     19.908     19.820     19.709    
 9.6     20.055     20.106     20.175     20.215     20.254     20.287     20.305     20.300     20.260     20.182     20.079    
 9.8     20.368     20.419     20.465     20.531     20.570     20.605     20.628     20.632     20.604     20.540     20.444    
 10.0     20.680     20.731     20.779     20.844     20.883     20.918     20.945     20.956     20.940     20.889     20.804    
 10.2     20.993     21.040     21.089     21.154     21.191     21.226     21.255     21.270     21.263     21.226     21.153    
 10.4     21.304     21.346     21.394     21.436     21.493     21.526     21.553     21.570     21.570     21.545     21.488    
 10.6     21.610     21.647     21.691     21.732     21.783     21.811     21.835     21.851     21.855     21.839     21.799    
 10.8     21.907     21.940     21.978     22.015     22.057     22.078     22.095     22.107     22.110     22.101     22.077    
 11.0     22.192     22.221     22.250     22.278     22.299     22.320     22.328     22.331     22.330     22.325     22.315    
-----------------------------------------------------------------------------------------------------------------------------------
Table 4: log sigma_0 for 12C at B_12 = 100
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     12.648     12.551     12.423     12.280     12.133     11.988     11.843     11.696     11.546     11.390     11.227    
 6.2     12.948     12.878     12.771     12.642     12.503     12.363     12.222     12.078     11.929     11.776     11.613    
 6.4     13.238     13.195     13.112     12.999     12.871     12.736     12.599     12.458     12.312     12.160     11.999    
 6.6     13.523     13.504     13.446     13.352     13.236     13.108     12.976     12.838     12.694     12.544     12.385    
 6.8     13.806     13.806     13.772     13.700     13.598     13.478     13.351     13.216     13.075     12.928     12.770    
 7.0     14.090     14.105     14.092     14.041     13.955     13.846     13.724     13.594     13.455     13.310     13.155    
 7.2     14.379     14.403     14.406     14.376     14.308     14.212     14.096     13.970     13.835     13.692     13.539    
 7.4     14.672     14.703     14.718     14.705     14.656     14.573     14.466     14.345     14.213     14.073     13.923    
 7.6     14.970     15.005     15.028     15.031     14.999     14.931     14.833     14.719     14.591     14.454     14.306    
 7.8     15.273     15.310     15.339     15.353     15.337     15.285     15.199     15.090     14.967     14.833     14.688    
 8.0     15.579     15.618     15.651     15.673     15.671     15.634     15.561     15.460     15.342     15.212     15.069    
 8.2     15.888     15.928     15.964     15.992     16.000     15.979     15.920     15.828     15.716     15.589     15.450    
 8.4     16.200     16.240     16.278     16.310     16.327     16.319     16.274     16.193     16.088     15.965     15.830    
 8.6     16.487     16.553     16.593     16.628     16.652     16.655     16.624     16.556     16.457     16.340     16.208    
 8.8     16.801     16.869     16.909     16.947     16.976     16.987     16.969     16.914     16.825     16.714     16.586    
 9.0     17.115     17.185     17.226     17.265     17.298     17.316     17.310     17.269     17.190     17.085     16.962    
 9.2     17.429     17.476     17.543     17.583     17.619     17.644     17.647     17.619     17.553     17.455     17.337    
 9.4     17.743     17.792     17.860     17.901     17.939     17.969     17.981     17.965     17.911     17.823     17.711    
 9.6     18.057     18.108     18.178     18.219     18.259     18.292     18.312     18.306     18.266     18.188     18.082    
 9.8     18.371     18.423     18.470     18.538     18.578     18.614     18.640     18.644     18.616     18.550     18.452    
 10.0     18.686     18.738     18.788     18.856     18.897     18.935     18.965     18.978     18.962     18.909     18.819    
 10.2     19.002     19.052     19.104     19.174     19.216     19.256     19.289     19.308     19.303     19.263     19.183    
 10.4     19.319     19.365     19.419     19.466     19.534     19.575     19.611     19.636     19.641     19.612     19.545    
 10.6     19.637     19.679     19.732     19.783     19.852     19.893     19.932     19.961     19.974     19.957     19.903    
 10.8     19.952     19.993     20.045     20.098     20.169     20.211     20.251     20.284     20.303     20.297     20.255    
 11.0     20.264     20.307     20.356     20.411     20.459     20.527     20.568     20.604     20.629     20.632     20.602    
-----------------------------------------------------------------------------------------------------------------------------------
Table 5:  log sigma_1 for 12C at B_12 = 1
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     18.633     18.633     18.633     18.633     18.629     18.629     18.629     18.629     18.629     18.629     18.629    
 6.2     18.833     18.833     18.833     18.833     18.831     18.829     18.829     18.829     18.829     18.829     18.829    
 6.4     19.033     19.033     19.033     19.033     19.032     19.029     19.029     19.029     19.029     19.029     19.029    
 6.6     19.233     19.233     19.233     19.233     19.233     19.229     19.229     19.229     19.229     19.229     19.229    
 6.8     19.433     19.433     19.433     19.433     19.433     19.429     19.429     19.429     19.429     19.429     19.429    
 7.0     19.633     19.633     19.633     19.633     19.633     19.629     19.629     19.629     19.629     19.629     19.629    
 7.2     19.833     19.833     19.833     19.833     19.833     19.831     19.829     19.829     19.829     19.829     19.829    
 7.4     20.032     20.032     20.032     20.032     20.032     20.032     20.028     20.029     20.029     20.029     20.029    
 7.6     20.232     20.232     20.232     20.232     20.232     20.232     20.228     20.228     20.229     20.229     20.229    
 7.8     20.431     20.431     20.431     20.430     20.430     20.431     20.429     20.428     20.428     20.429     20.429    
 8.0     20.630     20.629     20.629     20.628     20.628     20.629     20.629     20.626     20.627     20.628     20.628    
 8.2     20.828     20.827     20.825     20.824     20.824     20.824     20.826     20.824     20.826     20.827     20.828    
 8.4     21.024     21.022     21.020     21.018     21.017     21.017     21.019     21.020     21.022     21.025     21.027    
 8.6     21.220     21.215     21.211     21.207     21.204     21.203     21.206     21.212     21.215     21.220     21.224    
 8.8     21.410     21.402     21.396     21.389     21.383     21.380     21.383     21.393     21.400     21.411     21.418    
 9.0     21.595     21.582     21.571     21.560     21.549     21.542     21.544     21.557     21.573     21.592     21.606    
 9.2     21.771     21.757     21.732     21.714     21.696     21.682     21.680     21.697     21.726     21.755     21.782    
 9.4     21.932     21.910     21.872     21.845     21.817     21.793     21.785     21.802     21.844     21.890     21.938    
 9.6     22.074     22.040     21.984     21.946     21.906     21.871     21.853     21.867     21.919     21.987     22.060    
 9.8     22.190     22.142     22.094     22.016     21.964     21.916     21.886     21.892     21.947     22.039     22.137    
 10.0     22.277     22.215     22.151     22.055     21.993     21.934     21.891     21.884     21.934     22.038     22.162    
 10.2     22.332     22.261     22.182     22.069     21.999     21.931     21.877     21.855     21.891     21.995     22.137    
 10.4     22.358     22.284     22.194     22.112     21.990     21.916     21.851     21.815     21.832     21.924     22.078    
 10.6     22.364     22.289     22.193     22.100     21.971     21.892     21.820     21.771     21.768     21.840     21.990    
 10.8     22.358     22.281     22.184     22.082     21.945     21.863     21.786     21.726     21.705     21.753     21.887    
 11.0     22.348     22.265     22.171     22.063     21.968     21.833     21.752     21.684     21.647     21.670     21.781    
-----------------------------------------------------------------------------------------------------------------------------------
Table 6:  log sigma_1 for 12C at B_12 = 10
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     17.633     17.633     17.633     17.633     17.629     17.629     17.629     17.629     17.629     17.629     17.629    
 6.2     17.833     17.833     17.833     17.833     17.831     17.829     17.829     17.829     17.829     17.829     17.829    
 6.4     18.033     18.033     18.033     18.033     18.032     18.029     18.029     18.029     18.029     18.029     18.029    
 6.6     18.233     18.233     18.233     18.233     18.233     18.229     18.229     18.229     18.229     18.229     18.229    
 6.8     18.433     18.433     18.433     18.433     18.433     18.429     18.429     18.429     18.429     18.429     18.429    
 7.0     18.633     18.633     18.633     18.633     18.633     18.629     18.629     18.629     18.629     18.629     18.629    
 7.2     18.833     18.833     18.833     18.833     18.833     18.832     18.829     18.829     18.829     18.829     18.829    
 7.4     19.033     19.033     19.033     19.033     19.033     19.033     19.029     19.029     19.029     19.029     19.029    
 7.6     19.233     19.233     19.233     19.233     19.233     19.233     19.229     19.229     19.229     19.229     19.229    
 7.8     19.433     19.433     19.433     19.433     19.433     19.433     19.431     19.429     19.429     19.429     19.429    
 8.0     19.633     19.633     19.633     19.633     19.633     19.633     19.633     19.629     19.629     19.629     19.629    
 8.2     19.833     19.833     19.833     19.833     19.833     19.833     19.833     19.829     19.829     19.829     19.829    
 8.4     20.033     20.033     20.033     20.033     20.033     20.033     20.033     20.030     20.029     20.029     20.029    
 8.6     20.233     20.233     20.233     20.233     20.233     20.233     20.233     20.232     20.229     20.229     20.229    
 8.8     20.433     20.433     20.433     20.433     20.433     20.433     20.433     20.433     20.428     20.429     20.429    
 9.0     20.633     20.633     20.633     20.632     20.632     20.632     20.632     20.632     20.629     20.628     20.629    
 9.2     20.833     20.833     20.832     20.832     20.832     20.832     20.831     20.832     20.831     20.828     20.828    
 9.4     21.032     21.032     21.031     21.031     21.031     21.030     21.030     21.030     21.030     21.027     21.028    
 9.6     21.231     21.231     21.230     21.229     21.228     21.228     21.227     21.227     21.228     21.226     21.226    
 9.8     21.430     21.429     21.428     21.426     21.425     21.423     21.422     21.422     21.423     21.424     21.423    
 10.0     21.628     21.626     21.625     21.621     21.619     21.616     21.614     21.612     21.613     21.617     21.617    
 10.2     21.824     21.822     21.819     21.813     21.809     21.804     21.799     21.796     21.796     21.801     21.806    
 10.4     22.017     22.014     22.008     22.003     21.992     21.984     21.975     21.968     21.966     21.973     21.986    
 10.6     22.206     22.201     22.192     22.182     22.164     22.151     22.136     22.124     22.118     22.125     22.145    
 10.8     22.388     22.380     22.366     22.349     22.320     22.299     22.276     22.255     22.243     22.248     22.276    
 11.0     22.560     22.546     22.526     22.499     22.471     22.423     22.390     22.358     22.335     22.336     22.370    
-----------------------------------------------------------------------------------------------------------------------------------
Table 7: log sigma_1 for 12C at B_12 = 100
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     16.633     16.633     16.633     16.633     16.629     16.629     16.629     16.629     16.629     16.629     16.629    
 6.2     16.833     16.833     16.833     16.833     16.831     16.829     16.829     16.829     16.829     16.829     16.829    
 6.4     17.033     17.033     17.033     17.033     17.032     17.029     17.029     17.029     17.029     17.029     17.029    
 6.6     17.233     17.233     17.233     17.233     17.233     17.229     17.229     17.229     17.229     17.229     17.229    
 6.8     17.433     17.433     17.433     17.433     17.433     17.429     17.429     17.429     17.429     17.429     17.429    
 7.0     17.633     17.633     17.633     17.633     17.633     17.629     17.629     17.629     17.629     17.629     17.629    
 7.2     17.833     17.833     17.833     17.833     17.833     17.832     17.829     17.829     17.829     17.829     17.829    
 7.4     18.033     18.033     18.033     18.033     18.033     18.033     18.029     18.029     18.029     18.029     18.029    
 7.6     18.233     18.233     18.233     18.233     18.233     18.233     18.229     18.229     18.229     18.229     18.229    
 7.8     18.433     18.433     18.433     18.433     18.433     18.433     18.431     18.429     18.429     18.429     18.429    
 8.0     18.633     18.633     18.633     18.633     18.633     18.633     18.633     18.629     18.629     18.629     18.629    
 8.2     18.833     18.833     18.833     18.833     18.833     18.833     18.833     18.829     18.829     18.829     18.829    
 8.4     19.033     19.033     19.033     19.033     19.033     19.033     19.033     19.030     19.029     19.029     19.029    
 8.6     19.233     19.233     19.233     19.233     19.233     19.233     19.233     19.232     19.229     19.229     19.229    
 8.8     19.433     19.433     19.433     19.433     19.433     19.433     19.433     19.433     19.429     19.429     19.429    
 9.0     19.633     19.633     19.633     19.633     19.633     19.633     19.633     19.633     19.630     19.629     19.629    
 9.2     19.833     19.833     19.833     19.833     19.833     19.833     19.833     19.833     19.832     19.829     19.829    
 9.4     20.033     20.033     20.033     20.033     20.033     20.033     20.033     20.033     20.033     20.029     20.029    
 9.6     20.233     20.233     20.233     20.233     20.233     20.233     20.233     20.233     20.233     20.230     20.229    
 9.8     20.433     20.433     20.433     20.433     20.433     20.433     20.433     20.433     20.433     20.432     20.429    
 10.0     20.633     20.633     20.633     20.633     20.633     20.633     20.633     20.633     20.633     20.633     20.629    
 10.2     20.833     20.833     20.833     20.833     20.833     20.833     20.833     20.833     20.833     20.833     20.829    
 10.4     21.033     21.033     21.033     21.033     21.033     21.033     21.033     21.033     21.033     21.033     21.032    
 10.6     21.233     21.233     21.233     21.233     21.233     21.232     21.232     21.232     21.232     21.232     21.232    
 10.8     21.433     21.433     21.433     21.432     21.432     21.432     21.431     21.431     21.431     21.431     21.431    
 11.0     21.633     21.632     21.632     21.632     21.631     21.631     21.630     21.630     21.629     21.629     21.629    
-----------------------------------------------------------------------------------------------------------------------------------
Table 8: log sigma for 56Fe
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     20.144     20.260     20.375     20.506     20.628     20.762     20.902     21.048     21.200     21.357     21.522    
 6.2     20.213     20.310     20.413     20.537     20.658     20.785     20.923     21.066     21.216     21.372     21.536    
 6.4     20.293     20.368     20.456     20.570     20.689     20.809     20.944     21.085     21.233     21.388     21.550    
 6.6     20.382     20.435     20.517     20.607     20.720     20.834     20.966     21.104     21.250     21.403     21.565    
 6.8     20.477     20.510     20.572     20.647     20.753     20.861     20.989     21.125     21.268     21.420     21.580    
 7.0     20.576     20.592     20.634     20.692     20.788     20.889     21.013     21.146     21.287     21.437     21.595    
 7.2     20.675     20.680     20.702     20.756     20.826     20.925     21.038     21.168     21.307     21.454     21.611    
 7.4     20.772     20.769     20.777     20.813     20.867     20.961     21.065     21.191     21.327     21.473     21.628    
 7.6     20.865     20.858     20.856     20.875     20.913     20.997     21.094     21.215     21.348     21.492     21.645    
 7.8     20.954     20.944     20.937     20.943     20.980     21.036     21.127     21.241     21.370     21.511     21.663    
 8.0     21.040     21.028     21.019     21.015     21.036     21.079     21.165     21.268     21.394     21.532     21.682    
 8.2     21.123     21.110     21.099     21.090     21.098     21.125     21.202     21.297     21.418     21.553     21.701    
 8.4     21.203     21.189     21.177     21.166     21.165     21.192     21.242     21.329     21.444     21.576     21.721    
 8.6     21.280     21.267     21.254     21.242     21.234     21.249     21.285     21.368     21.471     21.599     21.742    
 8.8     21.356     21.343     21.329     21.318     21.306     21.310     21.331     21.406     21.500     21.624     21.764    
 9.0     21.429     21.418     21.404     21.392     21.379     21.375     21.399     21.446     21.532     21.650     21.787    
 9.2     21.502     21.492     21.479     21.465     21.453     21.443     21.455     21.489     21.572     21.678     21.811    
 9.4     21.574     21.565     21.552     21.538     21.526     21.514     21.516     21.536     21.610     21.707     21.837    
 9.6     21.645     21.637     21.625     21.611     21.599     21.586     21.580     21.603     21.651     21.739     21.864    
 9.8     21.716     21.708     21.698     21.684     21.671     21.658     21.648     21.660     21.694     21.780     21.892    
 10.0     21.787     21.779     21.770     21.758     21.743     21.731     21.719     21.721     21.742     21.819     21.922    
 10.2     21.858     21.851     21.842     21.831     21.816     21.804     21.791     21.786     21.810     21.860     21.955    
 10.4     21.929     21.922     21.914     21.904     21.890     21.876     21.864     21.854     21.867     21.905     21.998    
 10.6     22.001     21.994     21.986     21.977     21.963     21.949     21.937     21.925     21.929     21.953     22.038    
 10.8     22.073     22.066     22.058     22.050     22.038     22.023     22.011     21.998     21.995     22.023     22.081    
 11.0     22.143     22.140     22.132     22.123     22.113     22.099     22.085     22.073     22.065     22.082     22.127    
-----------------------------------------------------------------------------------------------------------------------------------
Table 9:  log sigma_0 for 56Fe at B_12 = 1
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     17.169     17.065     16.945     16.800     16.654     16.512     16.370     16.226     16.078     15.925     15.766    
 6.2     17.472     17.395     17.295     17.161     17.023     16.886     16.748     16.607     16.460     16.309     16.151    
 6.4     17.768     17.715     17.637     17.519     17.391     17.258     17.124     16.986     16.842     16.692     16.536    
 6.6     18.057     18.026     17.957     17.872     17.755     17.629     17.499     17.364     17.223     17.075     16.920    
 6.8     18.345     18.331     18.285     18.219     18.115     17.997     17.873     17.742     17.603     17.457     17.304    
 7.0     18.634     18.631     18.605     18.560     18.471     18.362     18.245     18.117     17.982     17.839     17.687    
 7.2     18.926     18.930     18.919     18.879     18.821     18.725     18.614     18.492     18.360     18.219     18.070    
 7.4     19.221     19.228     19.228     19.205     19.165     19.082     18.979     18.863     18.736     18.598     18.452    
 7.6     19.519     19.527     19.533     19.524     19.500     19.432     19.339     19.231     19.109     18.976     18.832    
 7.8     19.816     19.825     19.833     19.833     19.809     19.771     19.692     19.593     19.479     19.351     19.210    
 8.0     20.108     20.118     20.126     20.130     20.119     20.093     20.031     19.944     19.840     19.720     19.586    
 8.2     20.391     20.399     20.405     20.411     20.407     20.394     20.348     20.279     20.189     20.081     19.955    
 8.4     20.655     20.661     20.665     20.669     20.669     20.657     20.635     20.587     20.518     20.426     20.314    
 8.6     20.893     20.895     20.897     20.898     20.897     20.892     20.882     20.858     20.814     20.747     20.655    
 8.8     21.098     21.096     21.094     21.092     21.088     21.086     21.083     21.082     21.066     21.031     20.968    
 9.0     21.267     21.263     21.257     21.251     21.245     21.241     21.246     21.256     21.268     21.268     21.241    
 9.2     21.404     21.398     21.390     21.381     21.373     21.365     21.370     21.385     21.421     21.452     21.465    
 9.4     21.517     21.510     21.501     21.489     21.480     21.469     21.469     21.481     21.531     21.584     21.635    
 9.6     21.613     21.606     21.596     21.584     21.572     21.561     21.555     21.574     21.610     21.676     21.755    
 9.8     21.698     21.691     21.681     21.669     21.656     21.644     21.635     21.645     21.674     21.748     21.838    
 10.0     21.777     21.769     21.761     21.749     21.735     21.723     21.711     21.713     21.732     21.804     21.896    
 10.2     21.853     21.845     21.837     21.826     21.812     21.799     21.786     21.781     21.805     21.853     21.943    
 10.4     21.926     21.919     21.911     21.901     21.887     21.873     21.861     21.852     21.864     21.901     21.992    
 10.6     21.999     21.992     21.984     21.975     21.962     21.948     21.936     21.924     21.927     21.951     22.036    
 10.8     22.072     22.066     22.057     22.049     22.037     22.023     22.010     21.998     21.994     22.022     22.080    
 11.0     22.142     22.139     22.132     22.123     22.112     22.098     22.085     22.073     22.064     22.081     22.127    
-----------------------------------------------------------------------------------------------------------------------------------
Table 10: log sigma_0 for 56Fe at B_12 = 10
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     15.171     15.068     14.948     14.801     14.655     14.512     14.370     14.226     14.078     13.925     13.766    
 6.2     15.475     15.398     15.298     15.163     15.024     14.886     14.748     14.607     14.460     14.309     14.151    
 6.4     15.771     15.718     15.641     15.522     15.392     15.259     15.125     14.986     14.842     14.692     14.536    
 6.6     16.061     16.031     15.961     15.875     15.757     15.630     15.500     15.365     15.223     15.075     14.920    
 6.8     16.350     16.336     16.290     16.224     16.118     15.999     15.874     15.742     15.603     15.457     15.304    
 7.0     16.640     16.638     16.612     16.568     16.476     16.366     16.246     16.119     15.983     15.839     15.688    
 7.2     16.934     16.939     16.929     16.889     16.830     16.731     16.617     16.494     16.361     16.220     16.070    
 7.4     17.234     17.242     17.243     17.220     17.180     17.093     16.986     16.868     16.739     16.600     16.452    
 7.6     17.539     17.549     17.556     17.548     17.524     17.452     17.353     17.240     17.115     16.979     16.834    
 7.8     17.848     17.859     17.870     17.872     17.848     17.806     17.718     17.611     17.490     17.357     17.214    
 8.0     18.162     18.174     18.186     18.194     18.183     18.156     18.080     17.980     17.864     17.735     17.594    
 8.2     18.479     18.492     18.504     18.516     18.515     18.502     18.438     18.346     18.236     18.111     17.973    
 8.4     18.798     18.812     18.824     18.837     18.843     18.826     18.792     18.710     18.606     18.485     18.351    
 8.6     19.119     19.132     19.145     19.158     19.169     19.163     19.141     19.071     18.974     18.858     18.727    
 8.8     19.441     19.454     19.467     19.479     19.492     19.494     19.485     19.427     19.338     19.229     19.102    
 9.0     19.763     19.774     19.787     19.799     19.813     19.820     19.806     19.776     19.697     19.596     19.474    
 9.2     20.084     20.092     20.105     20.117     20.129     20.140     20.135     20.116     20.051     19.957     19.843    
 9.4     20.399     20.406     20.417     20.429     20.440     20.451     20.453     20.444     20.392     20.309     20.204    
 9.6     20.704     20.711     20.719     20.730     20.739     20.749     20.754     20.742     20.715     20.647     20.555    
 9.8     20.995     21.000     21.006     21.014     21.021     21.028     21.034     21.028     21.012     20.963     20.887    
 10.0     21.261     21.265     21.268     21.273     21.277     21.281     21.284     21.282     21.273     21.244     21.190    
 10.2     21.496     21.497     21.498     21.499     21.500     21.500     21.499     21.497     21.493     21.482     21.455    
 10.4     21.694     21.693     21.691     21.689     21.686     21.682     21.678     21.673     21.673     21.673     21.675    
 10.6     21.855     21.853     21.849     21.844     21.838     21.831     21.824     21.816     21.815     21.820     21.846    
 10.8     21.986     21.982     21.977     21.971     21.963     21.953     21.944     21.934     21.930     21.945     21.973    
 11.0     22.091     22.091     22.085     22.078     22.069     22.058     22.046     22.036     22.028     22.040     22.070    
-----------------------------------------------------------------------------------------------------------------------------------
Table 11: log sigma_0 for 56Fe at B_12 = 100
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     13.171     13.068     12.948     12.801     12.655     12.512     12.370     12.226     12.078     11.925     11.766    
 6.2     13.475     13.398     13.298     13.163     13.025     12.886     12.748     12.607     12.460     12.309     12.151    
 6.4     13.771     13.718     13.641     13.522     13.392     13.259     13.125     12.986     12.842     12.692     12.536    
 6.6     14.061     14.031     13.961     13.876     13.757     13.630     13.500     13.365     13.223     13.075     12.920    
 6.8     14.350     14.336     14.290     14.224     14.118     13.999     13.874     13.742     13.603     13.457     13.304    
 7.0     14.640     14.638     14.612     14.568     14.476     14.366     14.246     14.119     13.983     13.839     13.688    
 7.2     14.934     14.939     14.929     14.889     14.830     14.731     14.617     14.494     14.361     14.220     14.070    
 7.4     15.234     15.242     15.243     15.221     15.180     15.093     14.986     14.868     14.739     14.600     14.452    
 7.6     15.539     15.549     15.557     15.548     15.525     15.452     15.353     15.240     15.115     14.979     14.834    
 7.8     15.849     15.860     15.871     15.872     15.848     15.806     15.718     15.611     15.490     15.358     15.214    
 8.0     16.163     16.175     16.186     16.195     16.184     16.157     16.081     15.980     15.864     15.735     15.594    
 8.2     16.480     16.493     16.505     16.517     16.516     16.503     16.440     16.347     16.236     16.111     15.973    
 8.4     16.800     16.813     16.826     16.839     16.845     16.828     16.794     16.712     16.607     16.486     16.351    
 8.6     17.122     17.135     17.149     17.161     17.173     17.166     17.145     17.074     16.976     16.860     16.728    
 8.8     17.447     17.459     17.473     17.485     17.499     17.501     17.493     17.433     17.343     17.232     17.104    
 9.0     17.773     17.784     17.798     17.811     17.825     17.833     17.819     17.788     17.707     17.603     17.479    
 9.2     18.100     18.110     18.124     18.137     18.150     18.163     18.158     18.139     18.070     17.971     17.852    
 9.4     18.428     18.437     18.450     18.464     18.476     18.491     18.494     18.487     18.428     18.337     18.224    
 9.6     18.757     18.765     18.776     18.790     18.803     18.817     18.826     18.813     18.783     18.701     18.593    
 9.8     19.085     19.093     19.103     19.117     19.130     19.144     19.156     19.152     19.133     19.063     18.961    
 10.0     19.413     19.421     19.430     19.443     19.457     19.469     19.484     19.487     19.479     19.420     19.326    
 10.2     19.741     19.748     19.757     19.768     19.782     19.795     19.809     19.817     19.803     19.772     19.687    
 10.4     20.067     20.074     20.082     20.092     20.105     20.119     20.132     20.143     20.138     20.118     20.044    
 10.6     20.391     20.397     20.405     20.414     20.426     20.440     20.451     20.464     20.466     20.456     20.394    
 10.8     20.710     20.716     20.723     20.731     20.742     20.755     20.766     20.779     20.785     20.769     20.734    
 11.0     21.007     21.028     21.034     21.042     21.050     21.062     21.073     21.083     21.092     21.084     21.059    
-----------------------------------------------------------------------------------------------------------------------------------
Table 12: log sigma_1 for 56Fe at B_12 = 1
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     18.600     18.601     18.601     18.601     18.597     18.596     18.597     18.597     18.597     18.597     18.597    
 6.2     18.800     18.800     18.801     18.801     18.798     18.796     18.797     18.797     18.797     18.797     18.797    
 6.4     18.999     19.000     19.000     19.000     18.999     18.996     18.996     18.997     18.997     18.997     18.997    
 6.6     19.199     19.199     19.199     19.200     19.200     19.196     19.196     19.197     19.197     19.197     19.197    
 6.8     19.398     19.398     19.398     19.399     19.399     19.396     19.396     19.396     19.397     19.397     19.397    
 7.0     19.596     19.596     19.596     19.597     19.598     19.595     19.596     19.596     19.596     19.597     19.597    
 7.2     19.793     19.793     19.793     19.794     19.795     19.796     19.794     19.795     19.796     19.796     19.796    
 7.4     19.988     19.988     19.988     19.989     19.990     19.993     19.992     19.994     19.995     19.996     19.996    
 7.6     20.181     20.180     20.179     20.179     20.181     20.186     20.186     20.190     20.193     20.195     20.196    
 7.8     20.368     20.366     20.365     20.364     20.367     20.372     20.378     20.384     20.389     20.392     20.394    
 8.0     20.547     20.544     20.541     20.539     20.541     20.547     20.560     20.570     20.580     20.587     20.591    
 8.2     20.712     20.707     20.702     20.697     20.697     20.702     20.724     20.742     20.762     20.776     20.785    
 8.4     20.856     20.848     20.841     20.833     20.829     20.841     20.861     20.893     20.927     20.954     20.972    
 8.6     20.972     20.961     20.949     20.939     20.929     20.938     20.961     21.014     21.065     21.111     21.145    
 8.8     21.052     21.038     21.022     21.008     20.994     20.996     21.016     21.087     21.162     21.237     21.296    
 9.0     21.095     21.080     21.060     21.042     21.024     21.017     21.050     21.110     21.210     21.319     21.412    
 9.2     21.105     21.089     21.067     21.045     21.025     21.010     21.031     21.088     21.211     21.347     21.481    
 9.4     21.089     21.074     21.052     21.027     21.005     20.984     20.991     21.033     21.165     21.321     21.495    
 9.6     21.057     21.041     21.020     20.994     20.970     20.947     20.940     20.989     21.087     21.252     21.457    
 9.8     21.014     20.997     20.979     20.952     20.926     20.903     20.885     20.914     20.993     21.166     21.376    
 10.0     20.964     20.947     20.930     20.905     20.877     20.854     20.831     20.841     20.894     21.060     21.269    
 10.2     20.910     20.895     20.878     20.855     20.827     20.802     20.778     20.772     20.830     20.947     21.148    
 10.4     20.854     20.840     20.823     20.803     20.776     20.749     20.725     20.709     20.743     20.836     21.038    
 10.6     20.798     20.785     20.768     20.750     20.724     20.696     20.673     20.651     20.665     20.730     20.920    
 10.8     20.744     20.731     20.715     20.697     20.674     20.645     20.620     20.597     20.595     20.664     20.803    
 11.0     20.693     20.678     20.663     20.645     20.624     20.596     20.569     20.546     20.534     20.579     20.692    
-----------------------------------------------------------------------------------------------------------------------------------
Table 13:  log sigma_1 for 56Fe at B_12 = 10
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     17.601     17.601     17.601     17.601     17.597     17.596     17.597     17.597     17.597     17.597     17.597    
 6.2     17.801     17.801     17.801     17.801     17.799     17.796     17.797     17.797     17.797     17.797     17.797    
 6.4     18.001     18.001     18.001     18.001     18.000     17.996     17.997     17.997     17.997     17.997     17.997    
 6.6     18.201     18.201     18.201     18.201     18.201     18.196     18.197     18.197     18.197     18.197     18.197    
 6.8     18.401     18.401     18.401     18.401     18.401     18.396     18.397     18.397     18.397     18.397     18.397    
 7.0     18.601     18.601     18.601     18.601     18.601     18.596     18.597     18.597     18.597     18.597     18.597    
 7.2     18.801     18.801     18.801     18.801     18.801     18.799     18.797     18.797     18.797     18.797     18.797    
 7.4     19.001     19.001     19.001     19.001     19.001     19.001     18.997     18.997     18.997     18.997     18.997    
 7.6     19.201     19.201     19.201     19.201     19.201     19.201     19.196     19.197     19.197     19.197     19.197    
 7.8     19.401     19.401     19.401     19.401     19.401     19.401     19.398     19.396     19.397     19.397     19.397    
 8.0     19.601     19.600     19.601     19.601     19.601     19.601     19.600     19.596     19.596     19.597     19.597    
 8.2     19.800     19.800     19.800     19.800     19.800     19.800     19.800     19.796     19.796     19.796     19.797    
 8.4     19.999     19.999     19.999     19.999     19.999     19.999     19.999     19.996     19.996     19.996     19.996    
 8.6     20.198     20.198     20.198     20.198     20.197     20.197     20.198     20.197     20.195     20.196     20.196    
 8.8     20.396     20.396     20.395     20.395     20.394     20.394     20.394     20.396     20.393     20.394     20.395    
 9.0     20.592     20.591     20.591     20.590     20.589     20.589     20.589     20.590     20.589     20.592     20.594    
 9.2     20.784     20.784     20.782     20.781     20.780     20.779     20.779     20.780     20.784     20.786     20.790    
 9.4     20.971     20.970     20.968     20.966     20.964     20.962     20.961     20.961     20.969     20.974     20.983    
 9.6     21.148     21.146     21.144     21.140     21.136     21.132     21.130     21.133     21.140     21.152     21.168    
 9.8     21.310     21.307     21.303     21.297     21.291     21.285     21.279     21.281     21.289     21.314     21.339    
 10.0     21.448     21.443     21.437     21.429     21.419     21.411     21.401     21.399     21.406     21.445     21.486    
 10.2     21.553     21.547     21.539     21.529     21.515     21.502     21.489     21.481     21.500     21.536     21.599    
 10.4     21.622     21.614     21.604     21.592     21.574     21.557     21.541     21.527     21.541     21.582     21.673    
 10.6     21.655     21.646     21.633     21.620     21.600     21.579     21.560     21.542     21.547     21.584     21.697    
 10.8     21.658     21.648     21.634     21.620     21.600     21.575     21.554     21.533     21.529     21.580     21.677    
 11.0     21.642     21.629     21.616     21.600     21.581     21.555     21.530     21.509     21.496     21.533     21.624    
-----------------------------------------------------------------------------------------------------------------------------------
Table 14: log sigma_1 for 56Fe at B_12 = 100
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     16.601     16.601     16.601     16.601     16.597     16.596     16.597     16.597     16.597     16.597     16.597    
 6.2     16.801     16.801     16.801     16.801     16.799     16.796     16.797     16.797     16.797     16.797     16.797    
 6.4     17.001     17.001     17.001     17.001     17.000     16.996     16.997     16.997     16.997     16.997     16.997    
 6.6     17.201     17.201     17.201     17.201     17.201     17.196     17.197     17.197     17.197     17.197     17.197    
 6.8     17.401     17.401     17.401     17.401     17.401     17.396     17.397     17.397     17.397     17.397     17.397    
 7.0     17.601     17.601     17.601     17.601     17.601     17.596     17.597     17.597     17.597     17.597     17.597    
 7.2     17.801     17.801     17.801     17.801     17.801     17.799     17.797     17.797     17.797     17.797     17.797    
 7.4     18.001     18.001     18.001     18.001     18.001     18.001     17.997     17.997     17.997     17.997     17.997    
 7.6     18.201     18.201     18.201     18.201     18.201     18.201     18.197     18.197     18.197     18.197     18.197    
 7.8     18.401     18.401     18.401     18.401     18.401     18.401     18.398     18.397     18.397     18.397     18.397    
 8.0     18.601     18.601     18.601     18.601     18.601     18.601     18.600     18.597     18.597     18.597     18.597    
 8.2     18.801     18.801     18.801     18.801     18.801     18.801     18.801     18.797     18.797     18.797     18.797    
 8.4     19.001     19.001     19.001     19.001     19.001     19.001     19.001     18.997     18.997     18.997     18.997    
 8.6     19.201     19.201     19.201     19.201     19.201     19.201     19.201     19.200     19.197     19.197     19.197    
 8.8     19.401     19.401     19.401     19.401     19.401     19.401     19.401     19.401     19.397     19.397     19.397    
 9.0     19.601     19.601     19.601     19.601     19.601     19.601     19.601     19.601     19.597     19.597     19.597    
 9.2     19.801     19.801     19.801     19.801     19.801     19.801     19.801     19.801     19.800     19.797     19.797    
 9.4     20.001     20.001     20.001     20.001     20.001     20.001     20.001     20.001     20.001     19.996     19.997    
 9.6     20.201     20.201     20.201     20.200     20.200     20.200     20.200     20.200     20.200     20.196     20.196    
 9.8     20.400     20.400     20.400     20.400     20.400     20.400     20.400     20.400     20.400     20.399     20.396    
 10.0     20.599     20.599     20.599     20.599     20.599     20.599     20.599     20.599     20.599     20.599     20.595    
 10.2     20.798     20.798     20.798     20.797     20.797     20.797     20.797     20.796     20.797     20.797     20.794    
 10.4     20.995     20.995     20.995     20.994     20.994     20.993     20.993     20.993     20.993     20.993     20.994    
 10.6     21.190     21.190     21.190     21.189     21.188     21.187     21.187     21.186     21.185     21.186     21.189    
 10.8     21.382     21.381     21.381     21.380     21.379     21.377     21.376     21.374     21.373     21.374     21.377    
 11.0     21.558     21.566     21.565     21.564     21.562     21.559     21.557     21.554     21.551     21.553     21.556    
-----------------------------------------------------------------------------------------------------------------------------------
Table 15:  log sigma for density-dependent composition
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     20.144     20.260     20.376     20.506     20.628     20.762     20.902     21.048     21.200     21.357     21.522    
 6.2     20.213     20.310     20.413     20.537     20.658     20.785     20.923     21.066     21.216     21.372     21.536    
 6.4     20.293     20.368     20.456     20.570     20.689     20.809     20.944     21.085     21.233     21.388     21.550    
 6.6     20.382     20.435     20.517     20.607     20.720     20.834     20.966     21.104     21.250     21.403     21.565    
 6.8     20.477     20.510     20.572     20.647     20.753     20.861     20.989     21.125     21.268     21.420     21.580    
 7.0     20.536     20.555     20.598     20.671     20.755     20.857     20.981     21.114     21.256     21.406     21.565    
 7.2     20.633     20.641     20.666     20.721     20.792     20.893     21.006     21.136     21.276     21.424     21.581    
 7.4     20.730     20.730     20.740     20.777     20.833     20.928     21.033     21.160     21.296     21.442     21.598    
 7.6     20.823     20.817     20.819     20.839     20.893     20.964     21.062     21.184     21.317     21.461     21.615    
 7.8     20.912     20.903     20.899     20.907     20.944     21.003     21.094     21.209     21.339     21.481     21.633    
 8.0     20.998     20.987     20.980     20.979     21.001     21.044     21.132     21.236     21.363     21.501     21.652    
 8.2     21.080     21.068     21.059     21.053     21.063     21.105     21.169     21.265     21.387     21.523     21.671    
 8.4     21.160     21.147     21.136     21.128     21.129     21.157     21.208     21.296     21.412     21.545     21.691    
 8.6     21.232     21.220     21.207     21.198     21.193     21.209     21.248     21.332     21.438     21.567     21.711    
 8.8     21.307     21.296     21.283     21.273     21.264     21.270     21.308     21.370     21.466     21.592     21.733    
 9.0     21.380     21.371     21.358     21.346     21.337     21.334     21.360     21.409     21.497     21.617     21.756    
 9.2     21.311     21.304     21.297     21.288     21.282     21.284     21.302     21.353     21.428     21.540     21.679    
 9.4     21.382     21.375     21.369     21.360     21.352     21.351     21.362     21.400     21.465     21.569     21.704    
 9.6     21.478     21.472     21.465     21.455     21.446     21.442     21.445     21.472     21.539     21.621     21.751    
 9.8     21.549     21.543     21.536     21.527     21.517     21.511     21.511     21.528     21.581     21.659     21.779    
 10.0     21.619     21.614     21.606     21.599     21.589     21.580     21.579     21.588     21.628     21.698     21.809    
 10.2     21.717     21.712     21.704     21.696     21.686     21.675     21.670     21.673     21.702     21.761     21.863    
 10.4     21.787     21.782     21.776     21.768     21.758     21.747     21.741     21.739     21.758     21.817     21.903    
 10.6     21.888     21.883     21.876     21.868     21.858     21.846     21.837     21.831     21.841     21.888     21.967    
 10.8     21.976     21.970     21.964     21.955     21.946     21.933     21.922     21.915     21.917     21.952     22.021    
 11.0     ------     22.055     22.049     22.040     22.031     22.018     22.006     21.997     21.994     22.019     22.076    
-----------------------------------------------------------------------------------------------------------------------------------
Table 16: log sigma_0 for density-dependent composition at B_12 = 1
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     17.169     17.065     16.945     16.800     16.654     16.512     16.370     16.226     16.078     15.925     15.765    
 6.2     17.472     17.395     17.294     17.161     17.023     16.885     16.748     16.607     16.460     16.309     16.151    
 6.4     17.768     17.715     17.637     17.519     17.390     17.258     17.124     16.986     16.842     16.692     16.536    
 6.6     18.057     18.026     17.957     17.872     17.754     17.628     17.499     17.364     17.223     17.075     16.920    
 6.8     18.345     18.331     18.285     18.219     18.115     17.997     17.873     17.741     17.603     17.457     17.304    
 7.0     18.650     18.645     18.617     18.555     18.480     18.370     18.252     18.124     17.989     17.845     17.694    
 7.2     18.943     18.943     18.931     18.889     18.830     18.733     18.621     18.499     18.367     18.226     18.076    
 7.4     19.238     19.242     19.240     19.216     19.174     19.090     18.986     18.870     18.743     18.605     18.458    
 7.6     19.534     19.541     19.544     19.533     19.494     19.439     19.346     19.238     19.116     18.982     18.838    
 7.8     19.829     19.837     19.843     19.841     19.817     19.777     19.697     19.599     19.485     19.357     19.217    
 8.0     20.119     20.127     20.133     20.136     20.124     20.098     20.035     19.949     19.846     19.726     19.591    
 8.2     20.397     20.404     20.409     20.413     20.408     20.386     20.350     20.281     20.193     20.085     19.960    
 8.4     20.655     20.660     20.663     20.666     20.664     20.653     20.632     20.585     20.518     20.429     20.317    
 8.6     20.871     20.872     20.873     20.873     20.872     20.867     20.858     20.835     20.791     20.725     20.633    
 8.8     21.069     21.067     21.064     21.062     21.059     21.056     21.058     21.056     21.042     21.008     20.945    
 9.0     21.232     21.228     21.222     21.216     21.211     21.208     21.214     21.226     21.240     21.243     21.217    
 9.2     21.258     21.253     21.247     21.240     21.235     21.236     21.247     21.281     21.323     21.374     21.410    
 9.4     21.352     21.346     21.341     21.333     21.326     21.325     21.333     21.363     21.412     21.482     21.553    
 9.6     21.458     21.452     21.446     21.437     21.428     21.425     21.427     21.450     21.507     21.571     21.662    
 9.8     21.537     21.532     21.525     21.517     21.507     21.501     21.501     21.517     21.566     21.635     21.735    
 10.0     21.613     21.608     21.601     21.593     21.583     21.575     21.573     21.582     21.621     21.687     21.788    
 10.2     21.713     21.708     21.700     21.693     21.682     21.672     21.667     21.669     21.697     21.754     21.851    
 10.4     21.785     21.780     21.773     21.766     21.756     21.745     21.739     21.737     21.755     21.814     21.897    
 10.6     21.887     21.882     21.874     21.867     21.857     21.844     21.835     21.830     21.839     21.886     21.964    
 10.8     21.975     21.969     21.963     21.955     21.945     21.932     21.921     21.914     21.916     21.951     22.019    
 11.0     ------     22.055     22.048     22.040     22.031     22.018     22.005     21.996     21.993     22.018     22.075    
-----------------------------------------------------------------------------------------------------------------------------------
Table 17: log sigma_0 for density-dependent composition at B_12 = 10
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     15.171     15.068     14.948     14.801     14.654     14.512     14.370     14.226     14.078     13.925     13.765    
 6.2     15.475     15.398     15.297     15.163     15.024     14.886     14.748     14.607     14.461     14.309     14.151    
 6.4     15.771     15.718     15.641     15.521     15.392     15.259     15.124     14.986     14.842     14.692     14.536    
 6.6     16.061     16.031     15.961     15.875     15.757     15.630     15.500     15.364     15.223     15.075     14.920    
 6.8     16.350     16.336     16.290     16.224     16.118     15.999     15.874     15.742     15.603     15.457     15.304    
 7.0     16.657     16.652     16.625     16.563     16.486     16.374     16.254     16.126     15.990     15.846     15.694    
 7.2     16.952     16.954     16.942     16.901     16.840     16.740     16.625     16.501     16.368     16.227     16.077    
 7.4     17.252     17.258     17.257     17.233     17.190     17.102     16.994     16.875     16.745     16.607     16.459    
 7.6     17.557     17.565     17.570     17.560     17.519     17.461     17.361     17.248     17.122     16.986     16.840    
 7.8     17.867     17.877     17.884     17.884     17.859     17.816     17.726     17.619     17.497     17.364     17.221    
 8.0     18.180     18.192     18.201     18.207     18.195     18.166     18.089     17.988     17.871     17.741     17.601    
 8.2     18.497     18.510     18.520     18.529     18.526     18.496     18.448     18.354     18.243     18.117     17.979    
 8.4     18.817     18.829     18.840     18.850     18.855     18.838     18.802     18.718     18.613     18.492     18.357    
 8.6     19.116     19.128     19.140     19.150     19.158     19.151     19.127     19.055     18.956     18.839     18.708    
 8.8     19.438     19.449     19.461     19.472     19.482     19.482     19.456     19.411     19.320     19.210     19.082    
 9.0     19.760     19.769     19.781     19.793     19.803     19.809     19.793     19.761     19.680     19.577     19.455    
 9.2     20.169     20.175     20.181     20.189     20.195     20.194     20.185     20.150     20.094     19.999     19.883    
 9.4     20.473     20.478     20.483     20.490     20.496     20.497     20.492     20.469     20.427     20.345     20.240    
 9.6     20.721     20.726     20.730     20.736     20.742     20.745     20.743     20.729     20.691     20.632     20.540    
 9.8     20.993     20.996     20.999     21.002     21.006     21.008     21.008     21.001     20.978     20.937     20.864    
 10.0     21.234     21.235     21.236     21.237     21.238     21.239     21.238     21.235     21.225     21.203     21.156    
 10.2     21.425     21.424     21.424     21.424     21.423     21.422     21.420     21.418     21.415     21.407     21.383    
 10.4     21.603     21.601     21.599     21.597     21.593     21.589     21.586     21.583     21.585     21.594     21.596    
 10.6     21.754     21.751     21.748     21.744     21.739     21.732     21.727     21.723     21.724     21.740     21.758    
 10.8     21.887     21.884     21.880     21.874     21.868     21.859     21.851     21.845     21.845     21.863     21.893    
 11.0     ------     21.998     21.993     21.986     21.979     21.969     21.959     21.951     21.947     21.963     21.997    
-----------------------------------------------------------------------------------------------------------------------------------
Table 18: log sigma_0 for density-dependent composition at B_12 = 100
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     13.171     13.068     12.948     12.801     12.654     12.512     12.370     12.226     12.078     11.925     11.765    
 6.2     13.475     13.398     13.297     13.163     13.024     12.886     12.748     12.607     12.461     12.309     12.151    
 6.4     13.771     13.718     13.641     13.521     13.392     13.259     13.124     12.986     12.842     12.692     12.536    
 6.6     14.061     14.031     13.961     13.875     13.757     13.630     13.500     13.364     13.223     13.075     12.920    
 6.8     14.350     14.336     14.290     14.224     14.118     13.999     13.874     13.742     13.603     13.457     13.304    
 7.0     14.657     14.652     14.625     14.563     14.486     14.374     14.254     14.126     13.990     13.846     13.694    
 7.2     14.952     14.954     14.942     14.901     14.840     14.740     14.625     14.501     14.368     14.227     14.077    
 7.4     15.252     15.258     15.257     15.233     15.190     15.102     14.994     14.875     14.745     14.607     14.459    
 7.6     15.557     15.565     15.570     15.560     15.520     15.461     15.361     15.248     15.122     14.986     14.840    
 7.8     15.867     15.877     15.885     15.885     15.860     15.816     15.727     15.619     15.497     15.364     15.221    
 8.0     16.181     16.193     16.201     16.208     16.196     16.167     16.090     15.988     15.871     15.742     15.601    
 8.2     16.498     16.511     16.521     16.530     16.528     16.498     16.449     16.355     16.244     16.118     15.980    
 8.4     16.819     16.831     16.843     16.852     16.857     16.840     16.804     16.720     16.615     16.493     16.358    
 8.6     17.119     17.131     17.144     17.154     17.163     17.155     17.132     17.058     16.958     16.841     16.708    
 8.8     17.444     17.455     17.468     17.479     17.489     17.490     17.463     17.418     17.325     17.213     17.084    
 9.0     17.771     17.780     17.793     17.805     17.816     17.822     17.807     17.773     17.690     17.584     17.459    
 9.2     18.201     18.208     18.215     18.225     18.232     18.232     18.222     18.185     18.124     18.020     17.897    
 9.4     18.530     18.536     18.543     18.552     18.561     18.563     18.559     18.532     18.484     18.387     18.269    
 9.6     18.804     18.811     18.817     18.827     18.837     18.842     18.843     18.826     18.775     18.701     18.589    
 9.8     19.133     19.139     19.146     19.154     19.164     19.172     19.174     19.165     19.127     19.064     18.957    
 10.0     19.461     19.467     19.474     19.481     19.491     19.500     19.504     19.500     19.473     19.423     19.322    
 10.2     19.730     19.735     19.743     19.750     19.761     19.771     19.777     19.779     19.762     19.723     19.631    
 10.4     20.056     20.061     20.067     20.074     20.084     20.095     20.102     20.106     20.097     20.055     19.989    
 10.6     20.317     20.322     20.328     20.336     20.345     20.357     20.366     20.373     20.370     20.339     20.284    
 10.8     20.604     20.609     20.615     20.622     20.631     20.642     20.653     20.661     20.663     20.642     20.598    
 11.0     ------     20.872     20.878     20.885     20.893     20.904     20.915     20.923     20.928     20.915     20.882    
-----------------------------------------------------------------------------------------------------------------------------------
Table 19: log sigma_1 for density-dependent composition at B_12 = 1
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     18.600     18.601     18.601     18.601     18.597     18.596     18.597     18.597     18.597     18.597     18.597    
 6.2     18.800     18.800     18.801     18.801     18.798     18.796     18.797     18.797     18.797     18.797     18.797    
 6.4     18.999     19.000     19.000     19.000     18.999     18.996     18.996     18.997     18.997     18.997     18.997    
 6.6     19.199     19.199     19.199     19.200     19.200     19.196     19.196     19.197     19.197     19.197     19.197    
 6.8     19.398     19.398     19.398     19.399     19.399     19.396     19.396     19.396     19.397     19.397     19.397    
 7.0     19.583     19.583     19.583     19.585     19.586     19.582     19.583     19.584     19.584     19.584     19.585    
 7.2     19.780     19.780     19.780     19.781     19.783     19.783     19.782     19.783     19.784     19.784     19.784    
 7.4     19.975     19.974     19.974     19.975     19.977     19.980     19.979     19.982     19.983     19.984     19.984    
 7.6     20.166     20.165     20.164     20.165     20.168     20.173     20.174     20.178     20.181     20.183     20.184    
 7.8     20.352     20.350     20.348     20.348     20.351     20.357     20.363     20.370     20.376     20.380     20.382    
 8.0     20.527     20.524     20.522     20.520     20.522     20.529     20.544     20.555     20.567     20.574     20.579    
 8.2     20.688     20.683     20.678     20.674     20.675     20.688     20.705     20.726     20.747     20.762     20.772    
 8.4     20.826     20.818     20.810     20.804     20.801     20.814     20.837     20.873     20.910     20.938     20.958    
 8.6     20.927     20.916     20.905     20.896     20.889     20.899     20.925     20.981     21.035     21.083     21.118    
 8.8     21.000     20.987     20.972     20.960     20.948     20.953     20.993     21.052     21.130     21.208     21.268    
 9.0     21.037     21.023     21.004     20.987     20.973     20.969     21.005     21.071     21.174     21.287     21.383    
 9.2     20.813     20.801     20.788     20.772     20.762     20.768     20.803     20.897     21.021     21.185     21.349    
 9.4     20.778     20.765     20.753     20.736     20.722     20.723     20.746     20.825     20.952     21.132     21.335    
 9.6     20.795     20.782     20.769     20.751     20.733     20.727     20.737     20.797     20.933     21.092     21.316    
 9.8     20.744     20.733     20.719     20.703     20.683     20.672     20.675     20.716     20.832     20.995     21.225    
 10.0     20.690     20.680     20.665     20.651     20.631     20.615     20.614     20.638     20.731     20.884     21.110    
 10.2     20.704     20.693     20.679     20.663     20.642     20.622     20.614     20.623     20.692     20.827     21.043    
 10.4     20.647     20.637     20.623     20.608     20.589     20.567     20.555     20.556     20.603     20.738     20.927    
 10.6     20.667     20.656     20.642     20.626     20.606     20.582     20.565     20.557     20.584     20.695     20.873    
 10.8     20.652     20.641     20.627     20.611     20.592     20.566     20.545     20.532     20.543     20.629     20.789    
 11.0     ------     20.632     20.619     20.602     20.583     20.557     20.533     20.516     20.515     20.579     20.717    
-----------------------------------------------------------------------------------------------------------------------------------
Table 20: log sigma_1 for density-dependent composition at B_12 = 10
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     17.601     17.601     17.601     17.601     17.597     17.596     17.597     17.597     17.597     17.597     17.597    
 6.2     17.801     17.801     17.801     17.801     17.799     17.796     17.797     17.797     17.797     17.797     17.797    
 6.4     18.001     18.001     18.001     18.001     18.000     17.996     17.997     17.997     17.997     17.997     17.997    
 6.6     18.201     18.201     18.201     18.201     18.201     18.196     18.197     18.197     18.197     18.197     18.197    
 6.8     18.401     18.401     18.401     18.401     18.401     18.396     18.397     18.397     18.397     18.397     18.397    
 7.0     18.589     18.589     18.589     18.589     18.589     18.584     18.585     18.585     18.585     18.585     18.585    
 7.2     18.789     18.789     18.789     18.789     18.789     18.787     18.785     18.785     18.785     18.785     18.785    
 7.4     18.989     18.989     18.989     18.989     18.989     18.988     18.984     18.985     18.985     18.985     18.985    
 7.6     19.189     19.189     19.189     19.189     19.189     19.189     19.184     19.185     19.185     19.185     19.185    
 7.8     19.389     19.389     19.389     19.389     19.389     19.389     19.385     19.384     19.385     19.385     19.385    
 8.0     19.588     19.588     19.588     19.588     19.588     19.589     19.588     19.584     19.584     19.585     19.585    
 8.2     19.788     19.788     19.788     19.788     19.788     19.788     19.788     19.784     19.784     19.784     19.785    
 8.4     19.987     19.987     19.987     19.987     19.987     19.987     19.987     19.983     19.984     19.984     19.984    
 8.6     20.172     20.172     20.172     20.171     20.171     20.171     20.172     20.171     20.169     20.170     20.170    
 8.8     20.369     20.369     20.369     20.368     20.368     20.368     20.369     20.369     20.367     20.368     20.369    
 9.0     20.565     20.564     20.564     20.563     20.562     20.562     20.563     20.564     20.563     20.566     20.568    
 9.2     20.724     20.723     20.722     20.720     20.719     20.719     20.720     20.725     20.730     20.735     20.742    
 9.4     20.899     20.897     20.896     20.893     20.891     20.890     20.891     20.897     20.907     20.918     20.931    
 9.6     21.058     21.056     21.053     21.050     21.046     21.044     21.043     21.049     21.066     21.079     21.100    
 9.8     21.200     21.197     21.193     21.188     21.181     21.177     21.175     21.181     21.204     21.231     21.264    
 10.0     21.311     21.307     21.300     21.294     21.285     21.277     21.274     21.279     21.306     21.347     21.401    
 10.2     21.416     21.410     21.403     21.394     21.383     21.371     21.365     21.365     21.391     21.438     21.511    
 10.4     21.465     21.458     21.449     21.439     21.426     21.410     21.401     21.398     21.421     21.491     21.578    
 10.6     21.534     21.526     21.515     21.504     21.488     21.470     21.456     21.447     21.462     21.530     21.630    
 10.8     21.564     21.555     21.544     21.531     21.514     21.493     21.475     21.462     21.468     21.530     21.637    
 11.0     ------     21.575     21.563     21.548     21.532     21.508     21.486     21.471     21.468     21.518     21.623    
-----------------------------------------------------------------------------------------------------------------------------------
Table 21:  log sigma_1 for density-dependent composition at B_12 = 100
-----------------------------------------------------------------------------------------------------------------------------------
 6.0     16.601     16.601     16.601     16.601     16.597     16.596     16.597     16.597     16.597     16.597     16.597    
 6.2     16.801     16.801     16.801     16.801     16.799     16.796     16.797     16.797     16.797     16.797     16.797    
 6.4     17.001     17.001     17.001     17.001     17.000     16.996     16.997     16.997     16.997     16.997     16.997    
 6.6     17.201     17.201     17.201     17.201     17.201     17.196     17.197     17.197     17.197     17.197     17.197    
 6.8     17.401     17.401     17.401     17.401     17.401     17.396     17.397     17.397     17.397     17.397     17.397    
 7.0     17.589     17.589     17.589     17.589     17.589     17.584     17.585     17.585     17.585     17.585     17.585    
 7.2     17.789     17.789     17.789     17.789     17.789     17.787     17.785     17.785     17.785     17.785     17.785    
 7.4     17.989     17.989     17.989     17.989     17.989     17.989     17.985     17.985     17.985     17.985     17.985    
 7.6     18.189     18.189     18.189     18.189     18.189     18.189     18.185     18.185     18.185     18.185     18.185    
 7.8     18.389     18.389     18.389     18.389     18.389     18.389     18.386     18.385     18.385     18.385     18.385    
 8.0     18.589     18.589     18.589     18.589     18.589     18.589     18.588     18.585     18.585     18.585     18.585    
 8.2     18.789     18.789     18.789     18.789     18.789     18.789     18.789     18.785     18.785     18.785     18.785    
 8.4     18.989     18.989     18.989     18.989     18.989     18.989     18.989     18.985     18.985     18.985     18.985    
 8.6     19.175     19.175     19.175     19.175     19.175     19.175     19.175     19.174     19.171     19.171     19.171    
 8.8     19.375     19.375     19.375     19.375     19.375     19.375     19.375     19.375     19.371     19.371     19.371    
 9.0     19.575     19.575     19.575     19.575     19.575     19.575     19.575     19.575     19.571     19.571     19.571    
 9.2     19.756     19.756     19.756     19.756     19.756     19.756     19.756     19.756     19.754     19.752     19.752    
 9.4     19.956     19.956     19.956     19.955     19.956     19.956     19.956     19.956     19.955     19.951     19.951    
 9.6     20.141     20.141     20.141     20.141     20.141     20.141     20.141     20.141     20.141     20.136     20.137    
 9.8     20.340     20.340     20.340     20.340     20.340     20.340     20.340     20.340     20.340     20.338     20.336    
 10.0     20.539     20.538     20.538     20.538     20.538     20.538     20.538     20.538     20.538     20.538     20.535    
 10.2     20.721     20.721     20.721     20.721     20.720     20.720     20.720     20.720     20.720     20.721     20.718    
 10.4     20.918     20.917     20.917     20.917     20.916     20.916     20.916     20.915     20.916     20.917     20.917    
 10.6     21.097     21.096     21.096     21.095     21.095     21.094     21.093     21.093     21.093     21.095     21.097    
 10.8     21.280     21.280     21.279     21.279     21.278     21.276     21.275     21.274     21.273     21.275     21.279    
 11.0     -----      21.449     21.448     21.447     21.446     21.444     21.442     21.440     21.438     21.440     21.444    
-----------------------------------------------------------------------------------------------------------------------------------


